Deluca -- A Differentiable Control Library: Environments, Methods, and Benchmarking

We present an open-source library of natively differentiable physics and robotics environments, accompanied by gradient-based control methods and a benchmark-ing suite. The introduced environments allow auto-differentiation through the simulation dynamics, and thereby permit fast training of controllers. The library features several popular environments, including classical control settings from OpenAI Gym. We also provide a novel differentiable environment, based on deep neural networks, that simulates medical ventilation. We give several use-cases of new scientific results obtained using the library. This includes a medical ventilator simulator and controller, an adaptive control method for time-varying linear dynamical systems, and new gradient-based methods for control of linear dynamical systems with adversarial perturbations.

==> data/ControlR20C20.csv <==
R,C,PIP,PEEP,BPM,Best Controller - Common,PID [4-6-0],Our Controller,PID-Info,PID - Common,PID - Individual
,,,,,,,,,,
20,20,15,5,12,1.41,1.48,1.34,,,
20,20,20,5,12,1.88,2.07,1.79,,,
20,20,25,5,12,2.21,2.35,2.388,,,
20,20,30,5,12,2.8,2.7,2.81,,,
20,20,35,5,12,3.92,3.26,3.52,,,
20,20,15,5,20,1.43,1.52,1.19,,,
20,20,20,5,20,1.83,1.91,1.68,,,
20,20,25,5,20,2.28,2.4,2.33,,,
20,20,30,5,20,2.79,2.8,2.85,,,
20,20,35,5,20,3.31,3.25,3.17,,,
20,20,15,10,12,1.01,0.64,0.82,,,
20,20,20,10,12,1.26,1.09,1.19,,,
20,20,25,10,12,1.74,1.73,1.65,,,
20,20,30,10,12,2.1,2.28,2.05,,,
20,20,35,10,12,2.76,2.77,2.64,,,
20,20,15,10,20,0.9,0.62,0.93,,,
20,20,20,10,20,1.24,1.05,1.2,,,
20,20,25,10,20,1.67,1.65,1.52,,,
20,20,30,10,20,2.16,2.26,1.99,,,
20,20,35,10,20,2.67,2.58,2.66,,,
,,,,,,,,,,
,,,,,,,,,,
,,,,,41.37,40.41,39.718,,,

==> data/ControlR20C20_old.csv <==
R,C,PIP,PEEP,BPM,Best Controller - Common,PID [4-6-0],XinyiNet1.5,PID-Info,PID - Common,,PID - Individual
,,,,,,,,,,,
20,20,15,5,12,1.41,1.48,1.34,,,,
20,20,20,5,12,1.88,2.07,1.79,,,,
20,20,25,5,12,2.21,2.35,2.388,,,,
20,20,30,5,12,2.8,2.7,2.81,,,,
20,20,35,5,12,3.92,3.26,3.52,,,,
20,20,15,5,20,1.43,1.52,1.19,,,,
20,20,20,5,20,1.83,1.91,1.68,,,,
20,20,25,5,20,2.28,2.4,2.33,,,,
20,20,30,5,20,2.79,2.8,2.85,,,,
20,20,35,5,20,3.31,3.25,3.17,,,,
20,20,15,10,12,1.01,0.64,0.82,,,,
20,20,20,10,12,1.26,1.09,1.19,,,,
20,20,25,10,12,1.74,1.73,1.65,,,,
20,20,30,10,12,2.1,2.28,2.05,,,,
20,20,35,10,12,2.76,2.77,2.64,,,,
20,20,15,10,20,0.9,0.62,0.93,,,,
20,20,20,10,20,1.24,1.05,1.2,,,,
20,20,25,10,20,1.67,1.65,1.52,,,,
20,20,30,10,20,2.16,2.26,1.99,,,,
20,20,35,10,20,2.67,2.58,2.66,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,41.37,40.41,39.718,,,,

==> data/FinalR20C20.csv <==
PIP,PEEP,BPM,PID [4-6-0],Deep Controller
,,,,
15,5,12,1.48,1.34
20,5,12,2.07,1.79
25,5,12,2.35,2.388
30,5,12,2.7,2.81
35,5,12,3.26,3.52
15,5,20,1.52,1.19
20,5,20,1.91,1.68
25,5,20,2.4,2.33
30,5,20,2.8,2.85
35,5,20,3.25,3.17
15,10,12,0.64,0.82
20,10,12,1.09,1.19
25,10,12,1.73,1.65
30,10,12,2.28,2.05
35,10,12,2.77,2.64
15,10,20,0.62,0.93
20,10,20,1.05,1.2
25,10,20,1.65,1.52
30,10,20,2.26,1.99
35,10,20,2.58,2.66
